Fine-tuning multilingual language models in Twitter/X sentiment analysis: a study on Eastern-European V4 languages

The aspect-based sentiment analysis (ABSA) is a standard NLP task with numerous approaches and benchmarks, where large language models (LLM) represent the current state-of-the-art. We focus on ABSA subtasks based on Twitter/X data in underrepresented languages. On such narrow tasks, small tuned language models can often outperform universal large ones, providing available and cheap solutions. We fine-tune several LLMs (BERT, BERTweet, Llama2, Llama3, Mistral) for classification of sentiment towards Russia and Ukraine in the context of the ongoing military conflict. The training/testing dataset was obtained from the academic API from Twitter/X during 2023, narrowed to the languages of the V4 countries (Czech Republic, Slovakia, Poland, Hungary). Then we measure their performance under a variety of settings including translations, sentiment targets, in-context learning and more, using GPT4 as a reference model. We document several interesting phenomena demonstrating, among others, that some models are much better fine-tunable on multilingual Twitter tasks than others, and that they can reach the SOTA level with a very small training set. Finally we identify combinations of settings providing the best results.

==> cover_letter.txt <==
The paper studies the efficiency of fine tuning of medium-sized language models (LLama2, Llama3, Mistral, BERT, BERTweet) for aspect-based sentiment classification of tweets in the context of the recent Russo-Ukraine conflict. We further narrow the focus on underrepresented Eastern-European languages  (the V4 group). We demonstrate that a very small fine-tuning set allows some models to classify tweets at the SOTA level. Simultaneously, we document significant differences in tunability of the studied models, as well as other unexpected language- and culture-specific phenomena. 

Although there exist numerous studies devoted to ABSA in tweets, we are not aware of any LLM-based sentiment analysis on this topic in Eastern European languages, although these countries form the previous Russian sphere of influence which is now openly claimed back by Kremlin, and are subject of intensive cyber-bullying attacks from Russia. Neither we have met a comparison of performance of LLama and Mistral models to the BERT-derived ones on the task of multilingual tweet analysis similar to ours.
